Towards a Minimal Stabilizer ZX-calculus

The stabilizer ZX-calculus is a rigorous graphical language for reasoning about quantum mechanics. The language is sound and complete: one can transform a stabilizer ZX-diagram into another one using the graphical rewrite rules if and only if these two diagrams represent the same quantum evolution or quantum state. We previously showed that the stabilizer ZX-calculus can be simplified by reducing the number of rewrite rules, without losing the property of completeness [Backens, Perdrix & Wang, EPTCS 236:1--20, 2017]. Here, we show that most of the remaining rules of the language are indeed necessary. We do however leave as an open question the necessity of two rules. These include, surprisingly, the bialgebra rule, which is an axiomatisation of complementarity, the cornerstone of the ZX-calculus. Furthermore, we show that a weaker ambient category -- a braided autonomous category instead of the usual compact closed category -- is sufficient to recover the meta rule 'only connectivity matters', even without assuming any symmetries of the generators.

==> figures/scalars-s/2a4apiispi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1, -0) {$2\alpha$};
		\node [style=gn] (1) at (-0.25, -0) {\scriptsize $4\alpha{+}\pi$};
		\node [style=rn] (2) at (1, -0) {$\pi$};
		\node [style=none] (3) at (0.5, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/2a4apiispileft.tikz <==
\begin{tikzpicture}\footnotesize
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1, -0) {$2\alpha$};
		\node [style=gn] (1) at (-0.25, -0) {$4\alpha{\splus}\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/2gns.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=gn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/2pi3by4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.5) {$\frac{-3\pi}{4}$};
		\node [style=gn] (1) at (0.5, -0.25) {$\frac{3\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/2piby4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (1) at (0.5, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/3linesingle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1, -0.5) {};
		\node [style=rn] (1) at (1, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend right, looseness=1.25] (1) to (0);
		\draw [bend left, looseness=1.00] (1) to (0);
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/Had2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/Had3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alpha+beta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.75) {};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=gn] (2) at (0.5, 0) {\scriptsize$\alpha{\splus}\beta$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alpha-beta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {$\alpha$};
		\node [style=none] (1) at (0, 1) {};
		\node [style=gn] (2) at (0, -0.25) {$\beta$};
		\node [style=none] (3) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alpha.tikz <==
\begin{tikzpicture}[scale=0.5]\footnotesize
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.75) {};
		\node [style=gn] (1) at (0, -0) {$\alpha$};
		\node [style=none] (2) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphadelete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {$\alpha$};
		\node [style=none] (2) at (0.5, -0) {$=$};
		\node [style=rn] (3) at (1, 0.25) {};
		\node [style=gn] (4) at (1, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphadelete1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphadeletepf0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.75) {};
		\node [style=gn] (1) at (0, -0.75) {$\alpha$};
		\node [style=rn] (2) at (0, 0.25) {$\pi$};
		\node [style=rn] (3) at (0, -0.25) {$\pi$};
		\node [style=none] (4) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphadeletepf3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {$\pi$};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphadeletepf4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphapi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=none] (1) at (0.5, -0.75) {};
		\node [style=rn] (2) at (0.5, -0.25) {$\pi$};
		\node [style=gn] (3) at (0.5, 0.25) {$-\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (3) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphapiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.75) {};
		\node [style=gn] (1) at (0.5, 0) {$\frac{\pi}{2}$};
		\node [style=none] (2) at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphapiby2red.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=none] (1) at (0.5, -0.75) {};
		\node [style=rn] (2) at (0.5, 0) {$\frac{\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/alphaup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.25) {};
		\node [style=gn] (1) at (0.5, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/b1ruleflippedprf6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0.5, -0.25) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/b1srt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, -0.25) {};
		\node [style=none] (1) at (-0.25, -0.25) {};
		\node [style=rn] (2) at (-0.25, 0.5) {};
		\node [style=rn] (3) at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1.center);
		\draw (3) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/countgen2half.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0.5) {$\alpha$};
		\node [style=none] (1) at (1, -1) {};
		\node [style=rn] (2) at (1, -0.25) {};
		\node [style=gn] (3) at (1.5, 0.5) {$\pi{-}\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
		\draw (3) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/cross.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style=none] (2) at (0, 0.75) {};
		\node [style=none] (3) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/detz.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.5) {};
		\node [style=gn] (1) at (0.75, 0) {};
		\node [style=none] (2) at (0.5, -0.5) {};
		\node [style=none] (3) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/dotabsorb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1, -0) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=gn] (2) at (2, -0) {$\pi$};
		\node [style=none] (3) at (1.5, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleint2line.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintg-piby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=gn] (1) at (0.5, 0) {$\frac{-\pi}{2}$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintgpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintgpiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\frac{\pi}{2}$};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintgpidot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintr-piby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.75) {};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=rn] (2) at (0.5, 0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintrpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=rn] (1) at (0.5, 0) {$~\pi~$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintrpiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=rn] (1) at (0.5, 0) {$\frac{\pi}{2}$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/doubleintzdot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (1, 0.25) {};
		\node [style=gn] (1) at (0.5, 0.25) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (3) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/eulernewintprf5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, -0.75) {};
		\node [style=none] (1) at (0.25, -0.75) {};
		\node [style=none] (2) at (0.25, 0.75) {};
		\node [style=none] (3) at (-0.25, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0.center);
		\draw (3.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/eulernewnecprf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=gn] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
		\node [style=rn] (3) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (1);
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/eulernewnonanglepart.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0, -0) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/eurulescalar.tikz <==
\begin{tikzpicture}\footnotesize
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.5) {$\frac{\textnormal{-}\pi}{2}$};
		\node [style=gn] (1) at (0, -0.25) {$\frac{\textnormal{-}\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/g5alpharpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {$5\alpha$};
		\node [style=sgn] (1) at (-0.5, -0) {};
		\node [style=rn] (2) at (0, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/galpharpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0.25) {$\alpha$};
		\node [style=rn] (1) at (0, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/gndown.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=gn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/gnode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/gnpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/gnup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/greendelta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0.75) {};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (1, -0.75) {};
		\node [style=gn] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2.center);
		\draw (1.center) to (3);
		\draw (0.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/h.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0, -0) {$H$};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/hadam.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0.5, 0) {};%$H$};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/hadsquareprf0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style={H box}] (1) at (0, 0.25) {};
		\node [style={H box}] (2) at (0, -0.25) {};
		\node [style=none] (3) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/hadsup1.tikz <==
\begin{tikzpicture}\footnotesize
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.5) {$\alpha{\splus}\pi$};
		\node [style={H box}] (1) at (0, -0) {};
		\node [style=gn] (2) at (0, 0.5) {$~\alpha~$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
		\draw (2) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/hopfgeneral2.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style=srn] (1) at (0, -0.25) {};
		\node [style=none] (2) at (0, -0.75) {};
		\node [style=sgn] (3) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (3);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/hopfprf6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style=rn] (2) at (0, 0.25) {};
		\node [style=none] (3) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/induced_compact_structure-2wirelt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.25) {};
		\node [style=none] (1) at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=90, looseness=1.75] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/induced_compact_structure-2wirert.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, -0.25) {};
		\node [style=gn] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=90, looseness=1.75] (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/lmpf3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (2, 0.75) {};
		\node [style=rn] (1) at (1, 0.5) {};
		\node [style=none] (2) at (1.5, -1) {};
		\node [style=gn] (3) at (1.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
		\draw (3) to (2.center);
		\draw (3) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/lmpf4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1, -1) {};
		\node [style=gn] (1) at (0.5, 0.5) {$\alpha$};
		\node [style=rn] (2) at (1, -0.25) {};
		\node [style=gn] (3) at (1.5, 0.5) {$\alpha{-}\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
		\draw (3) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/lmpf6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.25) {};
		\node [style=none] (1) at (0.5, -0.25) {};
		\node [style=gn] (2) at (0, 0.25) {};
		\node [style=rn] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/logo.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (-0.25, 0.5) {};
		\node [style=gn] (1) at (0, -0) {};
		\node [style=bn] (2) at (0.25, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (1) to (2);
		\draw (0) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piabsorbalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (2, 0) {$\pi$};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=none] (2) at (1.5, 0) {$=$};
		\node [style=gn] (3) at (1, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/pialpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=gn] (1) at (0.5, -0.25) {$\alpha$};
		\node [style=none] (2) at (0.5, -0.75) {};
		\node [style=rn] (3) at (0.5, 0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piby2multiplyprf4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.25) {};
		\node [style=none] (1) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piby2transprf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.5) {};
		\node [style=rn] (1) at (0.5, 0.25) {$\frac{\textnormal{-}\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piby2transprf2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.5) {};
		\node [style={H box}] (1) at (0.5, 0) {};
		\node [style=gn] (2) at (0.5, 0.5) {$\nicefrac{\textnormal{-}\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piby4andpiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (2, -0) {$\frac{\pi}{2}$};
		\node [style=gn] (1) at (1, 0.5) {$\pi$};
		\node [style=none] (2) at (1.5, 0) {$=$};
		\node [style=rn] (3) at (1, -0.25) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piby4phase.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=gn] (2) at (0,0) {$\frac{\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piroot2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {$\pi$};
		\node [style=rn] (1) at (0.5, 0.25) {};
		\node [style=gn] (2) at (0.5, -0.25) {};
		\node [style=none] (3) at (1, -0) {$=$};
		\node [style=gn] (4) at (1.5, -0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piroot2pr0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\pi$};
		\node [style=gn] (1) at (1, -0.25) {};
		\node [style=rn] (2) at (1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/piroot2pr4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1, -0) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/prop2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=rn] (2) at (0, -0.25) {};
		\node [style=none] (3) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/prop4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.75) {};
		\node [style=rn] (1) at (0.5, 0.25) {$\pi$};
		\node [style=none] (2) at (0.5, 0.75) {};
		\node [style=rn] (3) at (0.5, -0.25) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (1);
		\draw (3) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/redalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0) {$~\alpha~$};
		\node [style=none] (1) at (0.5, -0.75) {};
		\node [style=none] (2) at (0.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (0);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/redcopy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.25) {};
		\node [style=none] (1) at (0.25, 0.25) {};
		\node [style=rn] (2) at (0, -0) {};
		\node [style=none] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (1.center) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/redcopy2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (-0.25, -0.5) {};
		\node [style=none] (3) at (0.25, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2.center) to (0);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/reddelta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (1, 0) {};
		\node [style=none] (1) at (1, -0.75) {};
		\node [style=none] (2) at (0.5, 0.75) {};
		\node [style=none] (3) at (1.5, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
		\draw (2.center) to (0);
		\draw (3.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/ruels2prf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/s3cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.25) {};
		\node [style=none] (1) at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=90, looseness=2.00] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/s3cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.25) {};
		\node [style=none] (1) at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-90, looseness=2.00] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/star.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, -0) {$\bigstar$};
		\node [style=gn] (1) at (-0.5, -0) {};
		\node [style=none] (2) at (0, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/supppleright011simpli.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/szdot.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0.25) {$\pi$};
		\node [style=none] (1) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/xdot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/xdot2pi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.5) {$\pi$};
		\node [style=none] (1) at (0.5, -0.25) {};
		\node [style=rn] (2) at (0.5, -0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/xdotalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {$\alpha$};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/xdotpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.25) {};
		\node [style=rn] (1) at (0.5, 0.5) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/xdotsc.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.5) {};
		\node [style=gn] (1) at (-0.5, -0) {$\frac{-\pi}{2}$};
		\node [style=rn] (2) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/yangkingline.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zdot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0.5) {};
		\node [style=none] (1) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zdpoint.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zeroruleconnect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.5) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=none] (2) at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zeroruledisconect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\pi$};
		\node [style=none] (1) at (1, -0.75) {};
		\node [style=rn] (2) at (1, -0.25) {};
		\node [style=none] (3) at (1, 0.75) {};
		\node [style=gn] (4) at (1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zerorulegnpt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.25, -0.25) {};
		\node [style=gn] (1) at (-0.25, -0) {$\pi$};
		\node [style=gn] (2) at (0.25, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zerorulernpt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-0.5, -0) {$\pi$};
		\node [style=rn] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zo1left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
		\node [style=none] (1) at (1, 0.75) {};
		\node [style=none] (2) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zo1lt.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-0.25, -0) {$\pi$};
		\node [style=none] (1) at (0, 0.75) {};
		\node [style=none] (2) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars-s/zo2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1, -0) {$\pi$};
		\node [style=gn] (1) at (-0.5, -0) {$\alpha$};
		\node [style=none] (2) at (0, -0) {$=$};
		\node [style=gn] (3) at (0.5, -0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/1line.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.5) {};
		\node [style=gn] (1) at (0, -0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/2gns.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=gn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/2pi3by4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.5) {$\frac{-3\pi}{4}$};
		\node [style=gn] (1) at (0.5, -0.25) {$\frac{3\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/2piby4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, -0.25) {$\frac{\pi}{4}$};
		\node [style=rn] (1) at (0.5, 0.5) {$\frac{-\pi}{4}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/3linesingle.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [bend left=45, looseness=1.00] (0) to (1);
		\draw [bend right=45, looseness=1.00] (0) to (1);
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/GrennID-2.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.5) {};
		\node [style=none] (2) at (0, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/GrennID.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, 0) {};
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [loop] (1.center) to ();
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/H2-3.tikz <==
\begin{tikzpicture}[scale=0.5]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (2) at (0, 1) {};
		\node [style=none] (3) at (0, -1) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/Had2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style={H box}] (0) at (0.5, 0) {};
		\node [style=none] (1) at (0.5, 0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2.center) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/Hadamard-disconnect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=rn] (2) at (0, 0.25) {};
		\node [style=rn] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (3) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/Hopf-16.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (3) at (0, -1.25) {};
		\node [style=none] (13) at (0, 1.25) {};
		\node [style=gn] (14) at (0, -0.75) {};
		\node [style=rn] (18) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (14.center);
		\draw (18) to (13.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/Id.tikz <==
\begin{tikzpicture}[scale=0.6]
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (1) at (0, 0.25) {};
		\node [style=none] (2) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [loop] (1.center) to ();
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/alphadelete.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.2, 0.25) {};
		\node [style=gn] (1) at (0.2, -0.25) {$\alpha$};
		\node [style=none] (2) at (0.5, -0) {$=$};
		\node [style=rn] (3) at (0.8, 0.25) {};
		\node [style=gn] (4) at (0.8, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
		\draw (3) to (4);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/alphadelete1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/alphadeletepf0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.75) {};
		\node [style=gn] (1) at (0, -0.75) {$\alpha$};
		\node [style=rn] (2) at (0, 0.25) {$\pi$};
		\node [style=rn] (3) at (0, -0.25) {$\pi$};
		\node [style=none] (4) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/alphadeletepf3.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, 0.25) {$\pi$};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/alphadeletepf4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/alphaup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.25) {};
		\node [style=gn] (1) at (0.5, -0.25) {$\alpha$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/b1ruleflippedprf6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0, -0.25) {};
		\node [style=rn] (1) at (0.5, -0.25) {};
		\node [style=none] (2) at (0, 0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (2.center);
		\draw (1) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/cross.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1.25, 0.75) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style=none] (2) at (0, 0.75) {};
		\node [style=none] (3) at (-1.25, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/dotabsorb.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1, -0) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=gn] (2) at (2, -0) {$\pi$};
		\node [style=none] (3) at (1.5, -0) {$=$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleint2line.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.5) {};
		\node [style=none] (1) at (0, -0.5) {};
		\node [style=none] (2) at (0.5, -0.5) {};
		\node [style=none] (3) at (0.5, 0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1.center);
		\draw (3.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintg-piby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=gn] (1) at (0.5, 0) {$\frac{-\pi}{2}$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintgpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintgpiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\frac{\pi}{2}$};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintgpidot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintr-piby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.75) {};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=rn] (2) at (0.5, 0) {$\frac{-\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2);
		\draw (2) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintrpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=rn] (1) at (0.5, 0) {$~\pi~$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintrpiby2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, 0.75) {};
		\node [style=rn] (1) at (0.5, 0) {$\frac{\pi}{2}$};
		\node [style=none] (2) at (0.5, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (1) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/doubleintzdot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (1, 0.25) {};
		\node [style=gn] (1) at (0.5, 0.25) {};
		\node [style=none] (2) at (1, -0.5) {};
		\node [style=none] (3) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (3.center);
		\draw (0) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/gndown.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -0.25) {};
		\node [style=gn] (1) at (0, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/gnode.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/gnpi.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/gnup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.25) {};
		\node [style=gn] (1) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/greendelta.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (1.5, 0.75) {};
		\node [style=none] (1) at (0.5, 0.75) {};
		\node [style=none] (2) at (1, -0.75) {};
		\node [style=gn] (3) at (1, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3) to (2.center);
		\draw (1.center) to (3);
		\draw (0.center) to (3);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/hadsquareprf0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, 0.75) {};
		\node [style={H box}] (1) at (0, 0.25) {};
		\node [style={H box}] (2) at (0, -0.25) {};
		\node [style=none] (3) at (0, -0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (2);
		\draw (0.center) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/halfscalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=bscalar] (1) at (0, 0) {};
	\end{pgfonlayer}
\end{tikzpicture}


==> figures/scalars/hopfprf6.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0.25) {};
		\node [style=none] (1) at (0, -0.75) {};
		\node [style=rn] (2) at (0, 0.25) {};
		\node [style=none] (3) at (0, 0.75) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (0);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piabsorbalpha-thm.tikz <==
\begin{tikzpicture}[scale=0.8]
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (2, 0) {$\pi$};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=none] (2) at (1.5, 0) {$=$};
		\node [style=gn] (3) at (1, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piabsorbalpha.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (2, 0) {$\pi$};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=none] (2) at (1.5, 0) {$=$};
		\node [style=gn] (3) at (1, 0) {$\alpha$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piby2multiplyprf4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=rn] (0) at (0.5, 0.25) {};
		\node [style=none] (1) at (0.5, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piby2transprf1.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.5) {};
		\node [style=rn] (1) at (0.5, 0.25) {$\frac{\textnormal{-}\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piby2transprf2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.5) {};
		\node [style={H box}] (1) at (0.5, 0) {};
		\node [style=gn] (2) at (0.5, 0.5) {$\nicefrac{\textnormal{-}\pi}{2}$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (1);
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piroot2.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0, -0) {$\pi$};
		\node [style=rn] (1) at (0.5, 0.25) {};
		\node [style=gn] (2) at (0.5, -0.25) {};
		\node [style=none] (3) at (1, -0) {$=$};
		\node [style=gn] (4) at (1.5, -0) {$\pi$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1) to (2);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piroot2pr0.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\pi$};
		\node [style=gn] (1) at (1, -0.25) {};
		\node [style=rn] (2) at (1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2) to (1);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/piroot2pr4.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (1, -0) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/redcopy.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.25, 0.25) {};
		\node [style=none] (1) at (0.25, 0.25) {};
		\node [style=rn] (2) at (0, -0) {};
		\node [style=none] (3) at (0, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2);
		\draw (1.center) to (2);
		\draw (2) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/s3cap.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.5, -0.25) {};
		\node [style=none] (1) at (-0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=90, out=90, looseness=2.00] (1.center) to (0.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/s3cup.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-0.5, 0.25) {};
		\node [style=none] (1) at (0.5, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw [in=-90, out=-90, looseness=2.00] (0.center) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/zdot.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0.5) {};
		\node [style=none] (1) at (0.5, -0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/zero_scalar.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (-1, -0) {$~\pi~$};
		\node [style=gn] (1) at (-0.5, -0) {$~\alpha~$};
		\node [style=none] (2) at (0, -0) {$=$};
		\node [style=gn] (3) at (0.5, -0) {$~\pi~$};
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/zeroruleconnect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0.75, 0.5) {};
		\node [style=gn] (1) at (0.5, 0) {$\pi$};
		\node [style=none] (2) at (0.75, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (0.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/zeroruledisconect.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$\pi$};
		\node [style=none] (1) at (1, -0.75) {};
		\node [style=rn] (2) at (1, -0.25) {};
		\node [style=none] (3) at (1, 0.75) {};
		\node [style=gn] (4) at (1, 0.25) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (3.center) to (4);
		\draw (2) to (1.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> figures/scalars/zo1left.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=gn] (0) at (0.5, 0) {$~\pi~$};
		\node [style=none] (1) at (1, 0.75) {};
		\node [style=none] (2) at (1, -0.5) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (1.center) to (2.center);
	\end{pgfonlayer}
\end{tikzpicture}

==> zx.tikzstyles <==
% TiKZ style file generated by TikZiT. You may edit this file manually,
% but some things (e.g. comments) may be overwritten. To be readable in
% TikZiT, the only non-comment lines must be of the form:
% \tikzstyle{NAME}=[PROPERTY LIST]

% Node styles
%\tikzstyle{box}=[shape=rectangle, text height=1.5ex, text depth=0.25ex, yshift=0.5mm, fill=white, draw=black, minimum height=5mm, yshift=-0.5mm, minimum width=5mm, font={\small}]
%\tikzstyle{Z dot}=[inner sep=0mm, minimum size=2mm, shape=circle, draw=black, fill={rgb,255: red,55; green,255; blue,55}]
%\tikzstyle{Z phase dot}=[minimum size=5mm, font={\footnotesize\boldmath}, shape=rectangle, rounded corners=2mm, inner sep=0.2mm, outer sep=-2mm, scale=0.8, tikzit shape=circle, draw=black, fill={rgb,255: red,55; green,255; blue,55}, tikzit draw=blue]
%\tikzstyle{X dot}=[Z dot, shape=circle, draw=black, fill={rgb,255: red,220; green,0; blue,0}]
%\tikzstyle{X phase dot}=[Z phase dot, tikzit shape=circle, tikzit draw=blue, fill={rgb,255: red,220; green,0; blue,0}, font={\footnotesize\color{white}\boldmath}]
%\tikzstyle{hadamard}=[fill=yellow, draw=black, shape=rectangle, inner sep=0.6mm, minimum height=1.5mm, minimum width=1.5mm]

\tikzstyle{gn}=[inner sep=0mm, minimum size=1mm, shape=circle, draw=black, fill={rgb,255: red,55; green,255; blue,55}]
\tikzstyle{rn}=[gn, shape=circle, draw=black, fill={rgb,255: red,220; green,0; blue,0}]
%\tikzstyle{bn}=[dot,fill=blue,minimum width=0.3cm]
\tikzstyle{H box}=[shape=rectangle,fill=yellow,draw=black,xscale=0.5,yscale=0.5,font=\small,inner sep=0.5pt,minimum width=0.05cm,minimum height=0.05cm]


%
%\tikzstyle{dot}=[black dot]
%\tikzstyle{smalldot}=[inner sep=0.4mm,minimum width=0pt,minimum height=0pt,fill=black,draw=black,shape=circle]%NEW
%\tikzstyle{white dot}=[dot,fill=white]
%\tikzstyle{antipode}=[white dot,inner sep=0.3mm,font=\footnotesize]
%\tikzstyle{smallwhitedot}=[smalldot,fill=white]%NEW
%\tikzstyle{alt white dot}=[white dot,label={[xshift=3.07mm,yshift=-0.05mm,font=\footnotesize]left:$*$}]
%\tikzstyle{gray dot}=[dot,fill=gray!40!white]
%\tikzstyle{smallgraydot}=[smalldot,fill=gray!40!white]%NEW
%\tikzstyle{box vertex}=[draw=black,rectangle]
%\tikzstyle{small box}=[box vertex,fill=white]%% added rwd]
%\tikzstyle{whitebg}=[fill=white,inner sep=2pt]
%\tikzstyle{graph state vertex}=[sg vertex,fill=black]



% Edge styles
\tikzstyle{hadamard edge}=[-,color=blue,dashed,dash pattern=on 2pt off 0.7pt]
\tikzstyle{brace edge}=[-,tikzit draw=blue,decorate,decoration={brace,amplitude=1mm,raise=-1mm}]

